Iterative Refinement for Diagonalizable Non-Hermitian Eigendecompositions

This paper develops matrix-multiplication-based iterative refinement for diagonalizable non-Hermitian eigendecompositions. The main theory concerns simple eigenvalues and distinguishes two input regimes. In the right-only regime, where only approximate right eigenvectors and eigenvalues are available, a first-order derivation selects the update and the resulting post-update residual identity is exact, yielding a quadratic residual bound. In the left-right regime, where approximate left and right eigenvectors are both available, the computable driving matrix is an exact perturbation of the inverse-based one and the biorthogonality correction satisfies an exact Newton--Schulz-type error identity. Under a small biorthogonality error, these relations yield a local second-order estimate for the resulting $W$-method. Clustered eigenvalues are handled separately by a stabilization extension based on clusterwise re-diagonalization and suppression of intracluster corrections, whose effect is verified on controlled matrices with ill-conditioned cluster bases. The method is intended as post-processing for an already accurate eigendecomposition. The attraction region is not analyzed, and no complete theory is given for the clustered case.

==> data/alpha_sensitivity.dat <==
@ Sensitivity to similarity amplitude alpha (simple spectrum)
@ n=200, iters=5, base_seed=20260402
@ columns: alpha  res_init  res_W  res_solve  biorth_W
1.00000000000000002e-02 2.45882514632041565e-06 7.32384970372129328e-17 6.20271091124636611e-17 5.88163819090328615e-15
2.99999999999999989e-02 2.38559336863118709e-06 3.45212912133014916e-16 3.24452291768207470e-16 4.02917581616402723e-14
5.00000000000000028e-02 1.81090646661530003e-06 4.91311450449941140e-16 5.06485240191701524e-16 1.53846494432134756e-13
1.00000000000000006e-01 8.34498977427090750e-07 4.00481479757999495e-16 3.97288953170749923e-16 4.52307648966333885e-11
2.00000000000000011e-01 7.34199171189927081e-07 3.68159551336410475e-16 3.67707011016896000e-16 1.07136914968328069e-10


==> data/cluster_condition_sensitivity.dat <==
@ Sensitivity to conditioning of the clustered invariant subspace
@ n=160, iters=4, nsamples=3, base_seed=20260406, cluster_size=6, cluster_gap=3e-07, coupling_alpha=0.001, delta=1e-06
@ both methods apply exact biorthonormalization after each iteration
@ columns: rho  cond_cluster_basis  res_naive  res_cluster
5.00000000000000010e-04 1.85448633934664544e+17 1.39396576617408001e-04 1.08745518445148430e-08
1.00000000000000002e-03 1.22250133790790440e+16 4.80542009338828270e-03 1.30898512500173183e-07
2.00000000000000004e-03 4.03381725670440500e+14 1.89261041884551413e-03 3.18119897860561077e-14
5.00000000000000010e-03 4.29489923626364502e+12 2.63523261620759877e-04 3.10440763973947624e-14
1.00000000000000002e-02 1.43187700835649414e+11 2.48785734270594479e-02 2.75570444245148815e-14


==> data/cluster_handling.dat <==
@ Tight cluster: naive vs cluster-aware refinement
@ n=160, max_iter=8, seed=20260330
@ cluster_size=6, cluster_center=0.25, cluster_gap=3e-07, rho=0.002, coupling_alpha=0.001
@ frob_cond(cluster_basis)=4.03381725670440500e+14, frob_cond(X)=2.96967876047327154e+04
@ delta=1e-06
@ both methods apply exact biorthonormalization after each iteration
@ columns: iter  res_naive  res_cluster  biorth_naive  biorth_cluster
0 2.05557818456763608e-06 2.05557818456763608e-06 1.58258381749334008e-14 1.58258381749334008e-14
1 2.66861995076671126e-05 1.99297882809679774e-06 1.96946183714681187e-12 1.07970998210992262e-13
2 1.19350833611885264e-04 2.32973778579090798e-07 3.30930575873865100e-11 1.04698036686839391e-13
3 2.55958256564584822e-04 1.95330836678997762e-07 1.45061616972079854e-11 2.17175362697762091e-13
4 4.06803039361097350e-04 1.21114334476295793e-14 1.42282381353839635e-10 3.77453853791878851e-13
5 6.02134260376893573e-03 1.95307858801327183e-14 5.98237747552396142e-10 3.66708175819388299e-13
6 2.82849570028161461e-02 1.92757776651090488e-14 1.09650441083414035e-08 6.81945141680912671e-13
7 6.44077581288981099e-02 1.29403096169921877e-14 1.11197253042859792e-07 3.47686887789714685e-13
8 4.88331722422981673e-01 1.00421322920501960e-14 5.05652397572902398e-08 4.75528044269930045e-13


==> data/complex_convergence.dat <==
@ Complex diagonalizable case: residual/biorth/diagerr
@ n=120, max_iter=5, seed=20260401
@ columns: iter  res  biorth  diagerr
0 1.86356446447546743e-06 1.32594930768072841e-14 4.94865116035328475e-07
1 3.30273471131931799e-11 1.96988652116891050e-04 2.10595732892507428e-10
2 9.65628394673822944e-16 5.90180031873023413e-09 1.05283587576664201e-10
3 4.31152769051375591e-16 9.76656081471751891e-14 3.53196810374025957e-16
4 4.25517636774563799e-16 6.59596756123374175e-14 3.55342243546526703e-16
5 4.19822225897147427e-16 6.56108002881436812e-14 4.00206333356715879e-16


==> data/delta_sensitivity.dat <==
@ Sensitivity to cluster threshold delta
@ n=160, iters=4, seed=20260403, cluster_size=6, cluster_gap=3e-07, rho=0.002, coupling_alpha=0.001
@ frob_cond(cluster_basis)=4.03381725670440500e+14, frob_cond(X)=3.01281073998788379e+04
@ both methods apply exact biorthonormalization after each iteration
@ columns: delta  res_naive  res_cluster  biorth_cluster
2.99999999999999973e-08 4.52377171652708820e-05 4.52377171652708820e-05 2.55980026382972091e-12
9.99999999999999955e-08 4.52377171652708820e-05 4.52377171652708820e-05 2.55980026382972091e-12
1.99999999999999991e-07 4.52377171652708820e-05 3.17060654915632742e-05 4.91437310462509635e-12
4.99999999999999977e-07 4.52377171652708820e-05 1.62403408894576244e-07 8.35747825084821561e-13
9.99999999999999955e-07 4.52377171652708820e-05 1.81523462255790427e-14 4.34704650418811949e-13
3.00000000000000008e-06 4.52377171652708820e-05 3.03671203694748776e-14 4.09567414014810859e-13


==> data/mixed_precision_timing.dat <==
@ Total solve time for double, single, and single+refinement
@ simple spectrum, refine_iters=2, repeats(min)=3
@ env OMP_NUM_THREADS=2
@ env VECLIB_MAXIMUM_THREADS=1
@ OpenMP enabled, omp_max_threads=2
@ columns: n  t_dp_right  t_sp_right  t_mp_right  t_dp_both  t_sp_both  t_mp_both
400 3.68419999722391367e-02 2.49429999385029078e-02 2.85470000235363841e-02 4.10569999366998672e-02 2.81580000882968307e-02 3.32519999938085675e-02
800 2.02868000022135675e-01 1.26794000039808452e-01 1.49984000017866492e-01 2.26155999931506813e-01 1.43518000026233494e-01 1.83438000036403537e-01
1600 1.33629000000655651e+00 6.10700999968685210e-01 7.90632999967783689e-01 1.75637099996674806e+00 7.16238999972119927e-01 1.02937100001145154e+00
2400 4.83426199993118644e+00 2.18134099990129471e+00 2.82878999994136393e+00 6.55363600002601743e+00 3.06408000004012138e+00 4.24488899996504188e+00
3200 1.13322919999482110e+01 5.94200700009241700e+00 7.37881999998353422e+00 1.57119940000120550e+01 8.03163600002881140e+00 1.08096249999944121e+01


==> data/preprocess_effect.dat <==
@ Effect of biorthonormalization on W-method
@ n=200, max_iter=5, seed=20260329
@ columns: iter  res_W_raw  res_W_preprocessed  biorth_raw  biorth_pre
0 1.90031810162528327e-06 1.90031810162528327e-06 6.00605849997831598e+00 1.96962272205550440e-14
1 8.09512741730899321e-07 1.05769016816771411e-10 2.58733926972334016e+00 6.86785544018605424e-04
2 1.54477624170335230e-07 9.02969351293635364e-15 5.00929474786664830e-01 9.45069179882377109e-08
3 6.77764323002920391e-09 5.14522697606560647e-16 2.19037755725662552e-02 5.44813860601840644e-12
4 2.02257788564972343e-11 4.78726208388838556e-16 6.30595487409473828e-05 1.37338522897734766e-13
5 5.91366433739220151e-16 4.81939089975041490e-16 6.52488207170151614e-09 1.37234093143195724e-13


==> data/simple_convergence.dat <==
@ Simple eigenvalues: residual convergence
@ n=200, max_iter=5, seed=20260328
@ columns: iter  res_W  res_inv_fixed  res_solve  biorth_W  diagerr_W
0 1.77777568182570988e-06 1.77777568182570988e-06 1.77777568182570988e-06 2.09292711698600647e-14 6.25069019057940666e-07
1 8.84979498990032091e-11 8.84979499390442179e-11 8.84979498740618912e-11 6.60580833764659115e-04 5.17174675836669393e-09
2 6.93664233598460670e-15 6.94002171241029823e-15 5.23758523859169992e-16 6.75263571512909667e-08 2.58517913082473341e-09
3 5.00080185124025006e-16 5.07331647060708804e-16 4.87554073616684440e-16 4.21011970515709758e-12 5.15092240673303773e-16
4 4.82159483892588703e-16 4.88629636340316370e-16 4.78872651407735050e-16 1.54543257556700205e-13 4.90297923241905122e-16
5 4.75643816961339916e-16 4.86746601733119512e-16 4.55210937417851658e-16 1.55222521495789803e-13 5.10042861060440352e-16


==> data/suitesparse_benchmarks.dat <==
@ Application-derived dense benchmarks from SuiteSparse Matrix Collection
@ complex arithmetic, max_iters=10
@ retained only if dense double-precision eigensolve residual <= 1.0e-08
@ benchmark cluster preprocessing threshold delta_bench=1.0e-05
@ stopping: converged if residual <= res_dp; otherwise stop after max_iters
@ status codes: 0=converged, 1=maxit
@ columns: idx  n  nnz  sep_dp  res_sp_init  res_right  res_W  res_dp  biorth_sp_init  biorth_W  iter_right  status_right  iter_W  status_W  cluster_pre_W
@ matrix 1: d_ss (53 x 53, nnz=149)
1 53 149 1.28732500447843994e-03 3.99153676912209186e-07 2.02704793883478342e-16 1.23231647748230560e-17 2.17808714168668951e-15 7.37682007967878839e+00 7.02995456530343391e-09 2 0 3 0 0
@ matrix 2: fs_541_2 (541 x 541, nnz=4285)
2 541 4285 8.46868253834287543e-06 3.75326720261875794e-03 2.96321273256815690e+20 nan 8.37776137445746850e-12 2.30729291620747041e+01 nan 10 1 10 1 0
@ matrix 3: shl_200 (663 x 663, nnz=1726)
3 663 1726 0.00000000000000000e+00 1.60140110058710473e-08 5.26341629297508235e-18 5.31737948594200246e-18 3.46152224783204687e-17 2.57477113190097882e+01 5.13423464301581526e-10 2 0 3 0 1
@ matrix 4: bp_400 (822 x 822, nnz=4028)
4 822 4028 1.66376216629132712e-03 5.95887337767998737e-07 2.54839273986370761e-17 2.63210138769083627e-17 1.40284146005619556e-15 2.86683931428129988e+01 2.06370983088421452e-08 3 0 4 0 0

